Polynomial Bounds of CFLOBDDs against BDDs

Binary Decision Diagrams (BDDs) are widely used for the representation of Boolean functions. Context-Free-Language Ordered Decision Diagrams (CFLOBDDs) are a plug-compatible replacement for BDDs -- roughly, they are BDDs augmented with a certain form of procedure call. A natural question to ask is, ``For a given family of Boolean functions $F$, what is the relationship between the size of a BDD for $f \in F$ and the size of a CFLOBDD for $f$?'' Sistla et al. established that there are best-case families of functions, which demonstrate an inherently exponential separation between CFLOBDDs and BDDs. They showed that there are families of functions $\{ f_n \}$ for which, for all $n = 2^k$, the CFLOBDD for $f_n$ (using a particular variable order) is exponentially more succinct than any BDD for $f_n$ (i.e., using any variable order). However, they did not give a worst-case bound -- i.e., they left open the question, ``Is there a family of functions $\{ g_i \}$ for which the size of a CFLOBDD for $g_i$ must be substantially larger than a BDD for $g_i$?'' For instance, it could be that there is a family of functions for which the BDDs are exponentially more succinct than any corresponding CFLOBDDs. This paper studies such questions, and answers the second question posed above in the negative. In particular, we show that by using the same variable ordering in the CFLOBDD that is used in the BDD, the size of a CFLOBDD for any function $h$ cannot be far worse than the size of the BDD for $h$. The bound that relates their sizes is polynomial: If BDD $B$ for function $h$ is of size $|B|$ and uses variable ordering $\textit{Ord}$, then the size of the CFLOBDD $C$ for $h$ that also uses $\textit{Ord}$ is bounded by $O(|B|^3)$. The paper also shows that the bound is tight: there is a family of functions for which $|C|$ grows as $\Omega(|B|^3)$.

==> TOPLAS-00025-2024-RESPONSE.txt <==
We thank the referees for the time and effort that they put into reading and critiquing the paper.

This document is organized into three parts, as follows:

I. A response to the two complaints by Referee 3 about novelty (relative to the TOPLAS 2024 paper about CFLOBDDs)

II. Description of a few structural changes that we made and new material that we added

III. Detailed responses to individual comments and questions are in-lined in this part below. Referee comments are prefixed by ">". To make it easier to locate the changes we made, the revision uploaded to the ACM submission site has the major changes in dark green.  In our responses, *all line numbers refer to the version in which changes are shown in color*.

Because we added some new sections and citations, and did a slight amount of reordering, most numbers from the reviews (section numbers, citation numbers, footnoot numbers and figure numbers) have changed.  In the explanation of our changes below, we mainly refer to the changes in terms of the new section numbers and new citation numbers. For clarity, we refer to the old numbers from the submission in angle brackets -- e.g., "We converted <Section 2.4> from the revision into a new overview section, now called Section 3".

=============================================================

I. Responses to Two High-Level Criticisms

1. With respect to the comment "[the paper] fall[s] short of the two evaluation criteria `1. the paper must be among the best papers of the year in its area' and `2. the paper must be of interest to the broad community,' the reviewer has confused the criteria for JACM papers with the criteria for TOPLAS papers.  In particular, the given web pages state

JACM (https://dl.acm.org/journal/jacm/criteria)

- the paper must be among the best papers of the year in its area,
- the paper must be of sufficiently broad interest,
- the presentation must be effective.

TOPLAS (https://dl.acm.org/journal/toplas/author-guidelines)

- The paper presents significant and novel results
- The paper is sound and uses appropriate methods
- The paper is of interest to the broader community
- The paper presents its ideas clearly and effectively

It is not appropriate to apply JACM's criteria to a TOPLAS submission. Moreover, we believe that the comments from the other three reviewers support the judgement that the paper presents significant and novel results and also meets the other criteria for publication in TOPLAS.

2. "the results in the paper are of rather incremental nature (compared to the earlier TOPLAS article)"

The other three referees don't seem to agree:

Referee 1 says, "This is a very important and, in my view surprising result ..."

Referee 2 concludes with a generally positive assessment, and characterizes what the results mean for the weighted versions of CFLOBDD and BDDs as "quite intriguing and promising."

Referee 4 includes a strong argument that the paper's result is novel, by comparing its result to what is known about other DDs:

    "The result is of interest as it is the first of its kind. There are hierarchical DDs, where the variable order---typical of a BDD---is relaxed to a tree-like structure, but in those works the size is only considered with respect to the best tree (as selecting a linear tree trivially subsumes BDDs). Here the authors show that the balanced binary variable tree found in the CFLOBDD is also never more than cubic in the size of the BDD."

We added a paragraph that articulates Referee 4's point in the Introduction (lines 64-82), and there is new material that discusses the relationship with other data structures in the new Section 7 ("Related Work")

=================================================================

II. Structural Changes and New Material

One major structural change was to convert what was formerly <Section 2.4> in the submission into a new Section 3, titled ``Overview.''  In addition to the previous discussion of ``3/4-depth duplication,'' we added intuition about the counting argument that allows a polynomial bound to be achieved.  

We added Section 7 to discuss related work.

Several figures have been revised, and three new figures were added:
- Figure 3 is new: it serves as a guide to the modifiers "proto-" and "mock-" on the term “CFLOBDD"
- Figure 4 revises <Figure 3> from the submission
- Figure 7 is new
- Figure 8 is new
- Figure 9 is a revision of <Figure 6> from the submission

=================================================================

III. Detailed Responses and Change Log

> From Associate Editor Caterina Urban:
> 
> Recommendation #1: Major Revision
> 
> Associate Editor
> Comments for Author:
> 
> All reviewers agree on the strengths of the paper, but some reviewers feel that the delta of the contribution with respect to the earlier TOPLAS paper (that this submission follows-up) is not large enough. I recommend revising the paper to make a case on the magnitude of the contribution as well a taking the rest of the reviews into account to improve the presentation.
> 
> ----------
> 
> From the reviewers:
> 
> Referee: 1
> 
> Comments to the Author
> This is a very interesting paper extending the work in [10]. The technical material is presented in a clear and comprehensive manner.
> 
>  The principal contribution of the paper is to show that If BDD B for function f is of size |B| and uses variable ordering Ord, then the size of the CFLOBDD C for f that also uses Ord is bounded by O(|B|^3).  It is also shown that the bound is tight. 
>  
> This is a very important and, in my view surprising result, given that work in [10] showed the CFLOBDD for a function f can be exponentially smaller than any BDD for f regardless of what variable ordering used in the BDD.  This result strongly supports consideration of CFLOBDD as an alternative to BDD
> 
> A further strength of the paper is that the authors identify potential future work and in particular suggest studying what happens if there is freedom in choosing the Ord for the CFLOBDD.  An obvious question the answer to which will greatly further the understanding of BDD vs. CFLOBDD.
> 
> I have a major concern regarding references [10] and [11] which are [10] Meghana Sistla, Swarat Chaudhuri, and Thomas Reps. 2022. CFLOBDDs: Context-Free-Language Ordered Binary Decision Diagrams. arXiv:2211.06818 [cs.SC] https://urldefense.com/v3/__https://arxiv.org/abs/2211.06818__;!!Mak6IKo!OivLbu_heDJ-_jUkIYs77vcYaxJCUjbZEaDmWqroie4Hm4xu_o_hecgV3UtCF8MIyQQjlTD2F6cQkpQh0uhMJQE8aHg$. Note that [10] is dated 2022 but the link leads to a version 4 dated 2024. [11] Meghana Sistla, Swarat Chaudhuri, and Thomas Reps. 2024. CFLOBDDs: Context-Free-Language Ordered BinaryDecision Diagrams. Trans. on Prog. Lang. and Syst. 46, 2 (2024), 7:1-7:82. https://urldefense.com/v3/__https://dl.acm.org/doi/10.1145/3651157__;!!Mak6IKo!OivLbu_heDJ-_jUkIYs77vcYaxJCUjbZEaDmWqroie4Hm4xu_o_hecgV3UtCF8MIyQQjlTD2F6cQkpQh0uhMnLNvB8M$.
> 
> The two papers have the same title and the same authors.  When I look at the two, my assessment is they have the same content.  argxiv.org is to allow authors to post preprints of their work.  [11] is a formal publication.  I don't believe both papers should be referenced.  [10] should be removed.
> 
> If indeed, there is any significant difference between [10] and [11] it is rather confusing that they have the same title.  That would need to be clarified.

PARTLY ADDRESSED

The two papers do not have the same content. The 144-page arXiv paper (now [21]) is an extended version of the 82-page TOPLAS paper (now [20]).  The 2022 version of the arXiv paper (i.e., v1) was the original version submitted to TOPLAS. The TOPLAS reviewers balked at the length of the submission, so the version published in TOPLAS did not contain all of the results presented in the arXiv paper (e.g., proofs, as well as some other material).  Version 4 of the arXiv paper is an updated version created in 2024 to contain (i) the improvements that had been incorporated into the TOPLAS version via the refereeing process, and (ii) proofs and additional material. We reference the arXiv version in a the proof of Lemma 6.2 (formerly <Lemma 5.2>) because we are referring to the denotational semantics for CFLOBDDs that is given in §6 of the arXiv version -- material that does not appear in the TOPLAS version.

We have changed the reference to the arXiv version to refer explicitly to version 4 (from 2024), and added the following footnote. (Note: reference numbers have changed from the submission.)

Reference [21] is an extended version of reference [20] that contains proofs and other material that was omitted from [20] due to length considerations. §6 of [21] presents a denotational semantics for CFLOBDDs, which does not appear in reference [20].

Because we give explicit section references each time we mention reference [21], we do not think the footnote is really necessary, and would prefer to remove it.
 
> Except for the concern regarding the two references noted above, the paper is very well written and presents the material in a well-ordered and clear fashion. The English presentation and grammar are both excellent and, uncharacteristically, I have no errors to note or specific suggestions for improvement.
> 
> I do think the paper is rather long and suggest the authors consider reducing it by relying more on reference to the work in [10].

NOT CHANGED.

The comments from the other referees indicated that more in the way of background and clarification was needed, not less.  We were tasked with a Major Revision, and addressing those concerns took precedence, which led us put in some additional explanations and figures.  We believe that the paper is now clearer throughout, allowing readers to understand it without needing to consult other papers, such as reference [20] (formerly <reference [10]>).

> 
> It would be a great service to the quantum circuit research community if the authors were to make their implementation of CFLOBDD available to other researchers.

DONE

The implementation of CFLOBDDs has been available since at least 2023. We put a footnote at the end of the first paragraph of the introduction, saying, ``An implementation of CFLOBDDs is available on GitHub [23].''

Reference [23] gives the URL for the GitHub repository, namely, https://github.com/trishullab/cflobdd.

> 
> 
> Referee: 2
> 
> Comments to the Author
> Firstly, regarding the background and terminology section, considering that the readers may not be familiar with CFLOBDD, I think it would be helpful to explicitly state that a k-level CFLOBDD is capable of simulating a Boolean function with 2^k variables. This way, reading some related content, such as line 282, will be more intuitive.

DONE. See lines 239-240 and 349-356.

> 
> The third section seems to attempt to further discuss the size complexity of CFLOBDD by defining the relation between CFLOBDD and BDD. The correctness of Theorem 3.3 is unquestionable, but since the proof itself is not difficult and yet takes up quite a bit of space, it may cause readers to lose focus. 

NOT CHANGED. We believe that the intuition presented in Section 3.2 regarding the overall proof process helps readers concentrate on the main aspects of the proof. Additionally, Theorem 4.3 (previously <Theorem 3.3>) characterizes properties that feed into the later definition of Node Stratification (Definition 4.8), making Theorem 4.3 highly relevant to the counting arguments. However, if you still believe the proof too long and potentially distracting for readers, we would be happy to move the proof to an appendix.


> It is unclear why such a large paragraph is used to describe and define the relation.

CHANGED.

The definition of the mapping \Phi is based on the many-oneness of the relation \triangeright, and \Phi is fundamental to our counting arguments. We moved what used to be <Section 2.4> into Section 3.1 of the new Overview section (Section 3). Section 3 has an improved Figure 4 (formerly <Figure 3>) and intuition about the overall proof process in Section 3.2. Hopefully, this reorganization and explanatory material will help readers understand the role that \triangleright plays in our proof.

> In Definition 3.4, there is no mention of the part about edges, but in the subsequent examples, it is evident that the substructure includes edges.

DONE. We added "edges" to the definition.

> Also, from line 467 to line 502, all instances of 'u' should be changed to 'n'.

DONE.

> I think Theorem 3.9 aims to illustrate that for any grouping within a CFLOBDD, it will at least be used to simulate a corresponding-sized substructure in a BDD. Basically, I believe the overall correctness is not an issue, but the earlier buildup on the relation and mapping doesn't seem to greatly aid the intuitive understanding of the subsequent parts.

DONE. The intuition about "level locality" presented in Section 3.2 introduces the intuition that "for any given l, each level-l grouping simulates at least a residual function / BDD node".

> (There is a typo in line 454: `2^(k-1)' -> `a_(2^(k-1))'; `j-1' also) 

DONE. See the rewordings in line 641-643 in Part (2) of the induction step for Theorem 4.3(b) (formerly <Theorem 3.3(b)>).

> Formula 4.1 looks somewhat confusing at first glance. My understanding is that among all possible substructures of BDD, only those whose root depth is exactly divisible by 2^l correspond to a level-l grouping. Therefore, when counting, we need to count the CFLOBDD structures (grouping, vertex, or edge) corresponding to the nodes at specific positions for different levels l. Perhaps visualizing this could provide better intuition. For example, we could draw a BDD of depth 2^l and then split it from the root down into triangles of different sizes without any leftover parts.

DONE. We added Figure 8 to illustrate Definition 4.8 (Node-Stratification). This figure also helps illustrate the iteration pattern of Formula 5.1 (formerly <Formula 4.1>). See the new sentence at lines 814-815.
 
> After reading Lemma 4.2, I wonder if it might be possible to mention more about the structural invariants of CFLOBDD in the background section (I know this is currently placed in the appendix).
>
> The proof of Lemma 4.2 can be so concise and high-level but with good intuition largely due to the canonical form property of CFLOBDD for a Boolean function. However, if readers only go through the main text (and not the appendix), they might find the understanding somewhat shaky. It feels a bit like accepting a premise to reach a correct conclusion without fully grasping why the premise holds.

DONE. With respect the structural invariants, a brief discussion about the left-folding of a decision tree to a CFLOBDD was added in Section 2.2; see lines 359-363.

Overally, we found that the proof of <Lemma 4.2> lacked necessary detail and is more relevant to some of the definitions in Section 4 (formerly <Section 3>), so we restated it and moved it to Section 4. See Lemma 4.7 (lines 706-725).
 
> Finally, I suggest making the statements of some theorems as self-contained as possible. For example, when reading Theorem 4.1, some might mistakenly think that CFLOBDD C is derived from BDD B through some algorithm and then be confused by the lack of related content earlier in the text. However, B and C are actually bounded by the same variable f for all possible Boolean functions. Although the terminology conventions section emphasizes the definitions of B and C and some abused notations, some readers often accidentally overlook or forget them as they read on. Therefore, it would be more appropriate to write the theorem statements themselves in a way that minimizes misunderstandings and ensures completeness (while other parts of the text can be less strict).

DONE. We clarified what the symbols "B" and "C" mean in Theorem 5.1, Theorem 5.3, and Theorem 5.5 (formerly <Theorem 4.1>, <Theorem 4.4>, and <Theorem 4.6>).

> 
> Overall, this paper addresses the previously posed open question: 'What is the worst-case bound between the size of a CFLOBDD and the size of a BDD for a given Boolean function?' The proof itself is not particularly difficult, but the structure is sufficiently rigorous and its correctness is beyond doubt (though the presentation may need some minor adjustments). A simple instance is also provided at the end to verify that this is indeed a tight bound. The author also mentions in the conclusion that the same proof technique can be used to illustrate the relationship between the size complexities of weighted CFLOBDD and weighted BDD, which is quite intriguing and promising.
> 
> 
> Referee: 3
> 
> Comments to the Author
> Summary of the article "Polynomial Bounds of CFLOBDDs against BDDs":
> 
> The article builds on the authors' previous work on Context-Free-Language Ordered Binary Decision Diagrams (CFLOBDDs), published at TOPLAS, which can sometimes be exponentially more efficient than traditional Binary Decision Diagrams (BDDs). An open question of that prior work, which was raised by one of the referees, concerned whether there might exist cases where BDDs are exponentially more succinct than CFLOBDDs. The present submission addresses that question and establishes two results: 
> 
> 1) The authors demonstrate that, contrary to the previous uncertainty, CFLOBDDs cannot be exponentially larger than BDDs. Specifically, they prove that for any BDD of size |B| under some given variable odering, the size of the corresponding CFLOBDD (under the same variable odering) is at most a polynomial factor larger, more precisely, of size O(|B|^3). 
> 
> 2) The authors demonstrate that this bound is tight, meaning that there are functions where this cubic relationship between BDD and CFLOBDD size is the best possible.
> 
> Evaluation of the article:
> The paper is well-written and the results complete our picture of the relationship between BDDs and CFLOBDDs. On a technical level, the results which establish the upper size bound O(|B|^3) are rather straight-forward, by careful counting arguments that follow the definitions of BDDs and CFLOBDDs. For the lower bounds, the authors first develop an intuition about the worst case, and then present a worst-case instance that exhibits the lower bound. As is common with lower bounds, coming up with such a lower bound-witness requires creativity and this is a nice result. 
> 
> In summary, however, I feel that the results in the paper are of rather incremental nature (compared to the earlier TOPLAS article) and fall short of the two evaluation criteria "1. the paper must be among the best papers of the year in its area" and "2. the paper must be of interest to the broad community", as the paper addresses a very specific technical problem left open in the earlier article and the mathematical techniques and results in this paper are not strong enough on its own to be considered a major result. 

See our reply at the beginning of this response letter.  You are quoting the JACM criteria, not the TOPLAS criteria.

> 
> Additional comments:
> 
> - I found the definition of a (mock- resp. proto-) CFLOBDD hard to follow as there is a lot a prose in this definition, and it is perhaps worthwhile to explore alternative presentations and a more crisp mathematical definition.

DONE. We added Figure 3 as a guide to the modifiers "mock-" and "proto-". Also, Definition 2.3 provides a crisp, consise inductive definition of proto-CFLOBDDs, see <lines 280-287>.

> 
> - As CFLOBDDs are intended as a generalization of BBDs the increased cubic size comes as a suprise. This makes me wondering if there isn't a further generalization of CFLOBDDs with the same properties that include BDDs as a special case, which hence would forgo the cubic blow-up. 

DONE.  Please see the discussion in lines 64-81 and lines 1188-1252. In particular, lines 1188-1252 discuss a generalization that (in some sense) includes BDDs as a special case, but then you give up the best-case exponential-succinctness advantage over BDDs.

Please see the boxed statement in lines 78-81, which articulates the key contribution of the paper, namely, "This paper is the first to demonstrate that a data structure can enjoy an exponential-succinctness advantage over BDDs in the best case, while simultaneously being at most polynomially larger than BDDs in the worst case."


> Referee: 4
> 
> Comments to the Author
> The paper shows that hierarchical decision diagrams (DDs), in particular CFLOBDD, are at most cubic in the size of a Binary DD expressing the same (pseudo-)Boolean function (using the same variable order).

> Strengths
> The result is of interest as it is the first of its kind. There are hierarchical DDs, where the variable order---typical of a BDD---is relaxed to a tree-like structure, but in those works the size is only considered with respect to the best tree (as selecting a linear tree trivially subsumes BDDs). Here the authors show that the balanced binary variable tree found in the CFLOBDD is also never more than cubic in the size of the BDD.

We took your point above as inspiration for the material that we added in lines 64-81.  Thank you!

> 
> The paper is generally written well.
> 
> Weaknesses
> Aside from some minor copy editing, I think the work can benefit from a more rigorous consideration of related work. There are many similar "hierarchical" DDs which deserve at least mention. [a,b] are examples that are also canonical. Why do the authors not mention them?

DONE. We added some discussion in the introduction (lines 64-102), and a fairly extensive new section about related work (Section 7).

> 
> Furthermore, I do not believe that the 3/4 problem, as currently stated in §2.4 is entirely convincing. When I read it, I immediately thought: "but the authors proved that CFLOBDDs are canonical in [10]." Looking it up I found that Th 4.3 in [10] indeed seems to fit and this theorem is later indeed cited in Lemma 3.6. I think therefore the problem statement should be further clarified.

DONE: We clarified Figure 4 (formerly <Figure 3>) by showing that the smaller ovals have different structures.  In addition, lines 437-443 explain what we mean by ``duplication''. In addition, we added quotation marks to all the occurences of ``3/4-depth duplication''.

> Textual
> 
> p1: in knowledge compilation (eg Darwiche and Marquis) there is extensive work on comparing DDs and related structures on relative sizes. This would be a nice place to refer to that. There, [tractability] is often weighted against succinctness, a consideration that is currently missing from this work.

DONE. See lines 86-102.


> 
> p2 top: BDD --> quasi BDD

DONE. We added footnote 2 to clarify that the statement of the main result of the paper technically refers to quasi-BDDs.

> 
> §2.1: Boolean --> pseudo-Boolean

DONE. We added a sentence to address this point (lines 170-171).

> 
> The description of BDD as collapsed tree is nicely concise. For the novice reader a more formal definition would however be needed.

PARTLY ADDRESSED. We added footnote 3, which refers the reader to the paper by Brace et al. about implementing BDDs and to the tutorial on BDDs by H.R. Andersen.  Because another referee commented about the length of the paper, we do not think it is appropriate to add additional material about BDDs. 

> 
> p4: perhaps you can elaborate more on the "matching" return edges

DONE. In Definition 2.2, we added some sentences to clarify the meaning of "matching" (see lines 260-261 and 268-271). In Example 2.4, we put colors on the edges in the example paths to emphasize how matching works (lines 303-308).

> §3.2 Should the depth be d or n - d? I got confused several times. Maybe discuss this.

DONE. We added footnote 8 in Theorem 4.3 (formerly <Theorem 3.3>) reminding the readers of the definition of "depth" (lines 584-587).

> 
> p6: hash consing is more commonly referred to as the "unique table" in this domain.

DONE: We added footnote 7 to explain the connection (lines 389-391).

> p6: the parameter B is missing in the notation \mathcal D.

DONE.  A clarifying sentence was also added.  See lines 384-386.

> 
> p8: (2) and (3) is this not just the closure under these edge relations?

DONE.  In Definition 4.2 (formerly <3.1>) conditions (2) and (3) are not just return-edge* call-edge*. In particular, the sequence of return-edges followed in (2) must match the sequence of earlier unmatched calls in (1). We changed (1) and (2) so that (1) states that the interpretation in C follows a path P that obeys the Matched-Path Principle of §2.2, and (2) states that when following return edges, one obeys the Matched-Path Principle with respect to closest preceding call edges in P. A more detailed explanation was added to the material about Example 4.1, see lines 540-557.
 
> Th 3.3: the formulation with "provided" / "aligned" confused me. I don't think the term "alignment" is used later, so maybe this can be omitted / rephrased?

DONE: The statement of Theorem 4.3 (formerly <Theorem 3.3>) has been rephrased. See lines 564-565.

> 
> p10 / p11 node n / u are interchanged sometimes. u is often unbound

DONE. See lines 655-676

> 
> p11: u in B? \Phi on sets is used before defined.

DONE. We added the constraint "u in B" in Definition 4.8.  We also changed the language before Theorem 4.10 (formerly <Theorem 3.9>).  See line 761-762.

> 
> p12 remind reader that |B| >= n

DONE. we added a sentence reminding the reader of that fact in the proof of Theorem 5.1 (formerly <Theorem 4.1>) (lines 825-826).

> 
> p20 end: See Darwiche and Marquis' knowledge compilation map for related results

ADDRESSED: We completely changed how and where we discuss related work by adding a completely new section, Section 7.  In Section 7, we tried to keep the focus on the issue of data-structure sizes compared to BDD sizes.  With respect to Darwiche and Marquis's knowledge compilation map, we added a paragraph about that work in the Introduction (lines 86-102).

 
> 
> [a] Thierry-Mieg, Yann, et al. "Hierarchical set decision diagrams and regular models." Tools and Algorithms for the Construction and Analysis of Systems: 15th International Conference, TACAS 2009, Held as Part of the Joint European Conferences on Theory and Practice of Software, ETAPS 2009, York, UK, March 22-29, 2009. Proceedings 15. Springer Berlin Heidelberg, 2009.

DONE.  See the final three paragraphs in Section 7 (Related Work), lines 1266-1299.

> [b] Doga Kisa and Guy Van den Broeck and Arthur Choi and Adnan Darwiche. Probabilistic Sentential Decision Diagrams. In Proceedings of the 14th International Conference on Principles of Knowledge Representation and Reasoning (KR), 2014. pdf

DONE.  However, instead of paper [b] we concentrated on [10] (Darwiche's paper about SDDs) and [17] (Nakamura et al. about Variable Shift SDDs), which seemed more directly relevant.  See lines 1141-1258.


==> cover-letter.txt <==
Dear Jan and Mike,

Our submission, ``Polynomial Bounds of CFLOBDDs against BDDs,'' is a follow-on to the paper about CFLOBDDs that TOPLAS recently published: Sistla, M., Chaudhuri, S., and Reps, T., CFLOBDDs: Context-free-language ordered binary decision diagrams. In ACM Trans. on Program. Lang. and Syst. (TOPLAS)46(2): 7:1--7:82 (2024).  (Thanks again for your help with the refereeing process for that paper.)

The submission answers a question that was left open in the TOPLAS CFLOBDD paper, which Referee 1 specifically asked about: ``You prove gap between CFLOBDD and the size of equivalent OBDDs. Shouldn't there be a theorem in the other direction?'' In the TOPLAS CFLOBDD paper, we did not have an answer to that question, and said (page 7:46) ``Unfortunately, we do not have a characterization of relative sizes in the opposite  direction (i.e., a bound on CFLOBDD size as a function of BDD size, for all BDDs). It could be that there are families of functions for which BDDs are exponentially more succinct than any corresponding CFLOBDD; however, it could also be that for every BDD there is a corresponding CFLOBDD no more than, say, a polynomial factor larger.''

The submission establishes that the last sentence is the correct one.  It presents two results:

(1) If BDD B for function f is of size |B| and uses variable ordering Ord, then the size of the CFLOBDD C for f that also uses Ord is bounded by O(|B|^3).

(2) The bound in (1) is tight: there is a family of functions for which |C| grows as Omega(|B|^3).

None of the results have been published elsewhere.  (Some definitions and explanatory material in Section 2 and Appendix A are taken from the TOPLAS CFLOBDD paper, and so acknowledged at the bottom of page 1.)

We will leave it to you as to whether Referee 1 from the TOPLAS CFLOBDD paper would be a suitable referee for this paper.

Thanks,

Tom and Xusheng
